Bayesian Floor Field: Transferring people flow predictions across environments

Mapping people dynamics is a crucial skill for robots, because it enables them to coexist in human-inhabited environments. However, learning a model of people dynamics is a time consuming process which requires observation of large amount of people moving in an environment. Moreover, approaches for mapping dynamics are unable to transfer the learned models across environments: each model is only able to describe the dynamics of the environment it has been built in. However, the impact of architectural geometry on people's movement can be used to anticipate their patterns of dynamics, and recent work has looked into learning maps of dynamics from occupancy. So far however, approaches based on trajectories and those based on geometry have not been combined. In this work we propose a novel Bayesian approach to learn people dynamics able to combine knowledge about the environment geometry with observations from human trajectories. An occupancy-based deep prior is used to build an initial transition model without requiring any observations of pedestrian; the model is then updated when observations become available using Bayesian inference. We demonstrate the ability of our model to increase data efficiency and to generalize across real large-scale environments, which is unprecedented for maps of dynamics.

==> figures/curves/atc_s16.txt <==
0 0.183639151415055
2000 0.20234930340682
4000 0.208814128913693
6000 0.21463182495758
8000 0.219313606138198
10000 0.222127166164419
12000 0.223582783933851
14000 0.224716397008036
16000 0.225385385011256
18000 0.226733837938945
20000 0.227396749538964
22000 0.227450013637278
24000 0.22905553762633
26000 0.230086583231235
28000 0.229853722497187
30000 0.230352707838277
32000 0.230566216514293
34000 0.230740705453082
36000 0.230839859263634
38000 0.231562097511302
40000 0.231931869170625
42000 0.232244528076398
44000 0.232246663360595
46000 0.232391334881487
48000 0.232306971700753
50000 0.232295682465116
52000 0.232908048416071
54000 0.233154639088243
56000 0.23300843762139
58000 0.233153972048357
60000 0.233441842418304
62000 0.233434294423212
64000 0.233438854119309
66000 0.233288749122646
68000 0.233291282226689
70000 0.23335552912501
72000 0.233150558901213
74000 0.233065717342848
76000 0.233203131791895
78000 0.232820476249462
80000 0.232807922912082
82000 0.23304159836255
84000 0.23331950438002
86000 0.233302523716518
88000 0.233503766664739
90000 0.233526464428605
92000 0.23349659851911
94000 0.233550534321238
96000 0.233691374863814
98000 0.233910826342783
100000 0.234084633513991
102000 0.234295563150013
104000 0.234643557637973
106000 0.234543228850333
108000 0.234720553204621
110000 0.234556721081902
112000 0.234032149732066
114000 0.2339892593369
116000 0.234044781248723
118000 0.233981369609751
120000 0.233811919438311
122000 0.234038672530505
124000 0.23437019594464
126000 0.234251151209727
128000 0.234360771278793
130000 0.23445542985014
132000 0.234617892467168
134000 0.235030139276385
136000 0.235257824236706
138000 0.2350342704941
140000 0.23503180162689
142000 0.235184835686417
144000 0.235090762465331
146000 0.235169983690108
148000 0.235120722339554
150000 0.234823844502726
152000 0.234317648506705
154000 0.234507067942481
156000 0.234598558692555
158000 0.234628006885847
160000 0.234577196960767
162000 0.234999734829838
164000 0.234856494233338
166000 0.23444055600455
168000 0.234124529820639
170000 0.234124412896648
172000 0.233984321902116
174000 0.233779575624815
176000 0.233691281518556
178000 0.233620410339387
180000 0.233669019211141
182000 0.233728174031835
184000 0.233759803335475
186000 0.233716319363336
188000 0.233796700931207
190000 0.233706274932552
192000 0.234109802874537
194000 0.234507998909178
196000 0.234609122017384
198000 0.234817290787997
200000 0.235214061988057
250000 0.235845884202317
300000 0.236607047750264
350000 0.235383309309046
400000 0.235512268809584
450000 0.235189327478543
500000 0.234771961910224
550000 0.234610855491775
600000 0.234164366048074
650000 0.233654318938734
700000 0.233668211283209
750000 0.233556930388742
800000 0.234358170250015
850000 0.235539038357224
900000 0.236153025213577
950000 0.236661543427604
1000000 0.237050671522962
1050000 0.237453428785614
1100000 0.237784755444071
1150000 0.238144845364056
1200000 0.238222663087731
1250000 0.238305458732676
1300000 0.237966003155323
1350000 0.237715370670119
1400000 0.237318486633512
1450000 0.237112976327848
1500000 0.236990227873359
1550000 0.236867551479316
1600000 0.236712475521087
1650000 0.236506501681194
1700000 0.236589374530952
1750000 0.236571246929618
1800000 0.236423505548879
1850000 0.236247951388745
1900000 0.235997629079131
1950000 0.2359063674819
2000000 0.235813631781927
2050000 0.235568745071997
2100000 0.235567044422238
2150000 0.235448962842958
2200000 0.2356285905058
2250000 0.235395948786861
2300000 0.235335263373279
2350000 0.23510873708932
2400000 0.235238627448003
2450000 0.235157648386881
2500000 0.235131120966967
2550000 0.235317385392479
2600000 0.235522250093088
2650000 0.235650508873356
2700000 0.235785480126669
2750000 0.23572617497164
2800000 0.235690394264538
2850000 0.235673779913052
2900000 0.23561027945978
2950000 0.235606502128873
3000000 0.235488901864787
3050000 0.235442409892078
3100000 0.235255916333896


==> figures/curves/atc_s20.txt <==
0 0.188733525183729
2000 0.205086488450981
4000 0.211186283535157
6000 0.216598153847059
8000 0.221143610881552
10000 0.223979965185362
12000 0.225170138278139
14000 0.226128949416026
16000 0.22674566392182
18000 0.22806970713608
20000 0.228664656850687
22000 0.228693954094855
24000 0.230175333313205
26000 0.231242019584663
28000 0.230988479015514
30000 0.231421906678964
32000 0.231631373781362
34000 0.231801998133999
36000 0.231933805183826
38000 0.232657252519806
40000 0.232939122837018
42000 0.233206562590696
44000 0.233170885088069
46000 0.233254811004604
48000 0.23316046688394
50000 0.23315028797878
52000 0.233683578954406
54000 0.233918943958782
56000 0.233756591218961
58000 0.233899334872101
60000 0.234158565935858
62000 0.234137530798174
64000 0.234093885125225
66000 0.233914000605067
68000 0.233883457306195
70000 0.233961882249483
72000 0.233716682165961
74000 0.233624492575009
76000 0.233733829764881
78000 0.233379059898896
80000 0.233354881804801
82000 0.233593641600997
84000 0.233868307294517
86000 0.233840579637882
88000 0.234065759872607
90000 0.234090289837406
92000 0.234052352453048
94000 0.234108444953316
96000 0.234243325502516
98000 0.234464829475212
100000 0.234636579932646
102000 0.234855508647459
104000 0.235203999185105
106000 0.235084639568242
108000 0.235236717487927
110000 0.235004875704472
112000 0.23451546146584
114000 0.23447106348898
116000 0.234522539456608
118000 0.234453445535296
120000 0.234188560323455
122000 0.234400121513385
124000 0.234715934348419
126000 0.234599425018109
128000 0.234703056306935
130000 0.234796011257211
132000 0.234977693610403
134000 0.235388017762271
136000 0.235633038072759
138000 0.235399905380388
140000 0.235393749133544
142000 0.235537442870738
144000 0.235430133164156
146000 0.235515903240385
148000 0.235466018741007
150000 0.235169276022566
152000 0.234682750892386
154000 0.234870333220585
156000 0.234959199054953
158000 0.234990773264883
160000 0.234934266640455
162000 0.235407643244187
164000 0.235263734657986
166000 0.23484476686547
168000 0.234526189991706
170000 0.234524284203418
172000 0.234380783569375
174000 0.234176311732525
176000 0.234072706312693
178000 0.234000322623288
180000 0.234049023751245
182000 0.234109797228168
184000 0.234141900563167
186000 0.234097423288653
188000 0.234179570434095
190000 0.23408969815558
192000 0.234480275150344
194000 0.234854198492237
196000 0.234956027534047
198000 0.23516253684745
200000 0.23556234205862
250000 0.236133884897958
300000 0.236824983093054
350000 0.235540574211715
400000 0.2356454038179
450000 0.235312500025161
500000 0.234882788148064
550000 0.234717540027698
600000 0.234252088110988
650000 0.233761670993186
700000 0.233768344994481
750000 0.23363584453285
800000 0.234426394415962
850000 0.235600738944913
900000 0.236210399719669
950000 0.23674159764021
1000000 0.237130116159936
1050000 0.237524810394571
1100000 0.23787052524376
1150000 0.238235776496682
1200000 0.238310024520544
1250000 0.238390873131281
1300000 0.238051743943895
1350000 0.237799770365012
1400000 0.237397627796124
1450000 0.237186653966051
1500000 0.237064352611469
1550000 0.23695564500789
1600000 0.236800526706734
1650000 0.236590165204071
1700000 0.236671473159725
1750000 0.236657371277358
1800000 0.236507314943265
1850000 0.236329317587387
1900000 0.236077155183432
1950000 0.235982527638766
2000000 0.235887769120613
2050000 0.235642638751275
2100000 0.235649674476092
2150000 0.235533091469199
2200000 0.235712747782894
2250000 0.235478938090139
2300000 0.235418924320338
2350000 0.235191226220051
2400000 0.235321650776071
2450000 0.235240081251634
2500000 0.235214553776974
2550000 0.235399171210035
2600000 0.235603936073373
2650000 0.235732178644558
2700000 0.235866676187813
2750000 0.235805969648865
2800000 0.235773432336204
2850000 0.235758408819305
2900000 0.235694294093981
2950000 0.235668077478187
3000000 0.235548711985352
3050000 0.235501745292359
3100000 0.235314812331404

==> figures/curves/atc_s8.txt <==
0 0.205533665718718
2000 0.216147287215961
4000 0.220175980232674
6000 0.223768354491952
8000 0.226541574016729
10000 0.228230272406662
12000 0.229212320282172
14000 0.229841337582185
16000 0.230159160696924
18000 0.231218005580372
20000 0.23151135357658
22000 0.231353578860225
24000 0.232661368355301
26000 0.233445110948817
28000 0.233124531692577
30000 0.233409638674835
32000 0.233443980538394
34000 0.233493632148355
36000 0.233548428742514
38000 0.23417521574469
40000 0.234405875472192
42000 0.234623386546324
44000 0.234531538777707
46000 0.234606422142207
48000 0.234459962803263
50000 0.234385965090294
52000 0.23492553467955
54000 0.235118331996528
56000 0.234957216573112
58000 0.235069619564223
60000 0.235254935644835
62000 0.235194264049444
64000 0.2351284734771
66000 0.234924143309322
68000 0.234892509112595
70000 0.234874468740974
72000 0.234572890769397
74000 0.234454427610304
76000 0.234623440704122
78000 0.23424275101042
80000 0.234174921384153
82000 0.234377932903382
84000 0.234646171990871
86000 0.234598334184895
88000 0.234828157267545
90000 0.234840720515546
92000 0.234790707062816
94000 0.2348322928848
96000 0.234938181321853
98000 0.235155658647386
100000 0.235314919077567
102000 0.23545801857718
104000 0.235796036095285
106000 0.235697102358032
108000 0.235863926856497
110000 0.235623669251974
112000 0.235114992586093
114000 0.235062486001826
116000 0.235105421653027
118000 0.235044727365565
120000 0.234749535683054
122000 0.23498024556052
124000 0.235315736307272
126000 0.235184125874735
128000 0.23528003681623
130000 0.235361187025191
132000 0.235535240961835
134000 0.235944149736704
136000 0.236413947613566
138000 0.236168666379489
140000 0.236161002155922
142000 0.236308806925534
144000 0.236188010108733
146000 0.236268620935637
148000 0.23621213528222
150000 0.235907349175108
152000 0.235414164404058
154000 0.235581940105213
156000 0.235665147471723
158000 0.235686658904642
160000 0.235627496804116
162000 0.236000646896895
164000 0.235853404603612
166000 0.235429283626907
168000 0.235106056380949
170000 0.235066919046835
172000 0.234921810056329
174000 0.234715645493193
176000 0.234593808499449
178000 0.234520690773443
180000 0.234565487140194
182000 0.234617598137988
184000 0.234649276834565
186000 0.234598687841916
188000 0.23468212356968
190000 0.234588025347994
192000 0.234970655556273
194000 0.235327953808528
196000 0.235428728621743
198000 0.235632281657681
200000 0.236019696778527
250000 0.236562729383546
300000 0.237265390865927
350000 0.235894822542691
400000 0.23590435821095
450000 0.235537730773092
500000 0.235086495838138
550000 0.234900481077444
600000 0.234427313639321
650000 0.233974107559631
700000 0.233970450571637
750000 0.23382042678686
800000 0.234602415413647
850000 0.235763678901542
900000 0.23635612553433
950000 0.236867352628782
1000000 0.237243458890899
1050000 0.237620386131195
1100000 0.237951791203655
1150000 0.238338356438429
1200000 0.238409899038309
1250000 0.238488170833661
1300000 0.238144750948171
1350000 0.237890852496708
1400000 0.237492884317173
1450000 0.237274684338303
1500000 0.237151102846766
1550000 0.237049038505982
1600000 0.236892804592343
1650000 0.2366816869416
1700000 0.236763221510174
1750000 0.236746712714536
1800000 0.236596513732659
1850000 0.236418154487496
1900000 0.236166721347852
1950000 0.236070726057486
2000000 0.23597023626555
2050000 0.235724774252128
2100000 0.235730124484661
2150000 0.235613020016953
2200000 0.235798133009539
2250000 0.235562804187702
2300000 0.235504758320075
2350000 0.235276313389237
2400000 0.235405449184782
2450000 0.235322898351493
2500000 0.235296124921047
2550000 0.235474608215776
2600000 0.235678138424799
2650000 0.235805754507876
2700000 0.235939957825231
2750000 0.235870185892666
2800000 0.235837100464817
2850000 0.23582158408218
2900000 0.235757639380319
2950000 0.235736026950135
3000000 0.235617042570957
3050000 0.235569679730992
3100000 0.23538198394962

==> figures/curves/atc_trad.txt <==
0 0.125
2000 0.195813819949206
4000 0.208533171522885
6000 0.215289190860649
8000 0.219960218197008
10000 0.2224053325587
12000 0.224734095323228
14000 0.226627306337038
16000 0.226962597659463
18000 0.228306170475904
20000 0.228493057256462
22000 0.227897240176871
24000 0.229723737036809
26000 0.230033026639589
28000 0.229721901650544
30000 0.230371289551857
32000 0.230558205520968
34000 0.23079273318172
36000 0.230671828207711
38000 0.231427665937359
40000 0.231747235014528
42000 0.232014579259935
44000 0.231833782357598
46000 0.233558296590304
48000 0.233619883885868
50000 0.2336619408176
52000 0.2340649321209
54000 0.234142673371722
56000 0.23385265896752
58000 0.234213002532619
60000 0.23442075209126
62000 0.234291806092309
64000 0.234143759515803
66000 0.233930279742
68000 0.233835984341493
70000 0.23436217278754
72000 0.233919600693896
74000 0.233743618297471
76000 0.233949037877762
78000 0.233569009212366
80000 0.233487886516112
82000 0.233608880245587
84000 0.233895577115145
86000 0.233825837542468
88000 0.234024044621084
90000 0.234030763811628
92000 0.233939083489871
94000 0.233976546670807
96000 0.234174950027649
98000 0.234733884432435
100000 0.234880990445083
102000 0.235161686549106
104000 0.235646215649149
106000 0.235895584572598
108000 0.236135693502353
110000 0.236933998890638
112000 0.236283606522385
114000 0.236146200065472
116000 0.236174476621732
118000 0.235994960442624
120000 0.235733549136437
122000 0.23590170834579
124000 0.236126798052295
126000 0.235959532505059
128000 0.236116341441301
130000 0.236031065070213
132000 0.236443175541864
134000 0.236825876752573
136000 0.237261470644328
138000 0.236687046577784
140000 0.236592310953761
142000 0.236688916186648
144000 0.236548653932904
146000 0.236601364400175
148000 0.236537604597755
150000 0.236214597588104
152000 0.235669033838861
154000 0.235835110945464
156000 0.235898724307444
158000 0.235902191230174
160000 0.235854678524404
162000 0.236621993569176
164000 0.23645148649597
166000 0.23598144501345
168000 0.235598899956206
170000 0.235746879326377
172000 0.235513202839978
174000 0.235283102432176
176000 0.235142496558273
178000 0.235064623235389
180000 0.235100520961128
182000 0.235153975385621
184000 0.235142840431558
186000 0.235086814273166
188000 0.235060145036753
190000 0.234935300432269
192000 0.235320008350127
194000 0.235584366149036
196000 0.235662375797101
198000 0.235866393807347
200000 0.236265291275607
250000 0.236282462094997
300000 0.23714076320416
350000 0.236141968388205
400000 0.236265687930668
450000 0.235854049164096
500000 0.235338375065789
550000 0.235182775810212
600000 0.234683258142651
650000 0.234138321105848
700000 0.234105896808502
750000 0.233922069627527
800000 0.234697732219943
850000 0.235837467021521
900000 0.236442204494176
950000 0.237344841538653
1000000 0.237551506349537
1050000 0.237940095201051
1100000 0.238150209236979
1150000 0.238546344813173
1200000 0.238586862777614
1250000 0.238646740563522
1300000 0.238294134969623
1350000 0.238045607190526
1400000 0.237644751635913
1450000 0.237446858399588
1500000 0.237387642341308
1550000 0.237184260223017
1600000 0.237018439725739
1650000 0.236802730897392
1700000 0.236878530695985
1750000 0.236849946648403
1800000 0.236691701442562
1850000 0.23651062505312
1900000 0.23626053984037
1950000 0.236165444030232
2000000 0.236061261100164
2050000 0.235810288745706
2100000 0.235825442490582
2150000 0.23569418285072
2200000 0.235878167404907
2250000 0.235639455419821
2300000 0.235592377475132
2350000 0.23536593314922
2400000 0.235492090146536
2450000 0.235407337455752
2500000 0.23537801283418
2550000 0.235554501899579
2600000 0.235756479080032
2650000 0.235883346568697
2700000 0.23601519949037
2750000 0.235959071735176
2800000 0.235930666052487
2850000 0.235913859408109
2900000 0.235848021467185
2950000 0.235851815615499
3000000 0.235730732627276
3050000 0.235682940718587
3100000 0.235490068783319

==> figures/curves/atc_uni.txt <==
0 0.125
2000 0.161247410584296
4000 0.17666877582389
6000 0.187561583415221
8000 0.19630393978919
10000 0.201047254741181
12000 0.204225615493188
14000 0.206583803846249
16000 0.208178870262434
18000 0.210336322384952
20000 0.211701969237693
22000 0.212276702003662
24000 0.21484671977857
26000 0.216352689902936
28000 0.216342852547711
30000 0.217172883488361
32000 0.217866037741888
34000 0.218393146409227
36000 0.218830416204453
38000 0.219811600916878
40000 0.220390142808322
42000 0.220898073993567
44000 0.221135364445189
46000 0.221789173583012
48000 0.221919778594962
50000 0.222123465622715
52000 0.222943584252564
54000 0.223324694137111
56000 0.223296151440564
58000 0.223489030323569
60000 0.223835405239149
62000 0.223926281117882
64000 0.224060541155315
66000 0.224079206703642
68000 0.224195883283417
70000 0.224601041455057
72000 0.224551882314815
74000 0.22458176885915
76000 0.224843847792084
78000 0.224565547314219
80000 0.224671861136632
82000 0.224968154512928
84000 0.225294569127596
86000 0.225325491863103
88000 0.225568726961975
90000 0.225653113862903
92000 0.225666219755495
94000 0.225776222078581
96000 0.226006257170972
98000 0.226419848593256
100000 0.226618233119047
102000 0.226963685577096
104000 0.227355920475302
106000 0.227329054382376
108000 0.227575095818953
110000 0.227897939663262
112000 0.227419013736836
114000 0.227433894026586
116000 0.227532835073189
118000 0.227523119192435
120000 0.227559339736673
122000 0.227843995327194
124000 0.228286920692111
126000 0.22821415662925
128000 0.228365442112125
130000 0.228502844846422
132000 0.228796155396572
134000 0.229234771405009
136000 0.229656787388101
138000 0.229470214537667
140000 0.22949402087666
142000 0.229670290673739
144000 0.229620102758569
146000 0.229720221406179
148000 0.229691997700733
150000 0.22941231704073
152000 0.228978640954031
154000 0.22918500520312
156000 0.22929816283062
158000 0.229355101992629
160000 0.229317807885087
162000 0.230018735651288
164000 0.229889614792355
166000 0.229520249890613
168000 0.229218593751615
170000 0.22923717590577
172000 0.229193485107082
174000 0.229005150551001
176000 0.228927230963001
178000 0.228862876230119
180000 0.228918029463112
182000 0.228998448920633
184000 0.229079664351539
186000 0.22905269016193
188000 0.22915244500149
190000 0.229075892009913
192000 0.229639973198253
194000 0.230161505400262
196000 0.23028466423617
198000 0.230502019991938
200000 0.230913473935179
250000 0.232132821314984
300000 0.233559249362354
350000 0.232876374480845
400000 0.233319202487121
450000 0.233251115715977
500000 0.232945073935883
550000 0.23286823680031
600000 0.232510735211015
650000 0.232089892451098
700000 0.23218682400919
750000 0.232148927415253
800000 0.233014561253401
850000 0.234251354800845
900000 0.23493004371175
950000 0.235531550944584
1000000 0.236004359631829
1050000 0.23645914647464
1100000 0.23687721079672
1150000 0.23725669148355
1200000 0.237371277166472
1250000 0.237477792433862
1300000 0.237157493471832
1350000 0.236921729113196
1400000 0.236542163352614
1450000 0.236353182593167
1500000 0.236267721451979
1550000 0.236213491378309
1600000 0.236069641879973
1650000 0.235875926852769
1700000 0.235971201303878
1750000 0.235972819969112
1800000 0.235834521934039
1850000 0.235665730059144
1900000 0.235426273773376
1950000 0.235344985274988
2000000 0.235262513877291
2050000 0.235034396417267
2100000 0.235043371099867
2150000 0.234937213644013
2200000 0.235126482486135
2250000 0.234900583522281
2300000 0.23486034122531
2350000 0.234643459433577
2400000 0.234779748588413
2450000 0.234703164855843
2500000 0.234682849482639
2550000 0.234889640289292
2600000 0.235099105390126
2650000 0.235231769554515
2700000 0.235371153451763
2750000 0.23532135116233
2800000 0.235290490366779
2850000 0.235277408530741
2900000 0.235217080997835
2950000 0.235224149456399
3000000 0.235110219951544
3050000 0.235067300670186
3100000 0.234883012236448

==> figures/curves/kth_s16.txt <==
0 0.138352384132161
2000 0.154600379537061
4000 0.159322731147672
6000 0.161470960085678
8000 0.162167616689527
10000 0.162359478091335
12000 0.161054867371871
14000 0.167150232823329
16000 0.169392292701003
18000 0.167335621585804
20000 0.17099278453408
22000 0.18443540562372
24000 0.18443167440092
26000 0.182812512533462
28000 0.182817814422682
30000 0.183094760334848
32000 0.18298409676025
34000 0.182616684756264
36000 0.181710907760254
38000 0.1809548150623
40000 0.182261769524353
42000 0.181689962935517
44000 0.181653641824747
46000 0.181835998985909
48000 0.181851134607727
50000 0.181779373115834
52000 0.181785184074979
54000 0.181869116502339
56000 0.181782617589134
58000 0.181818367076081
60000 0.181486542017395
62000 0.180824443181754
64000 0.180881699823736
66000 0.180692113539745
68000 0.18014777648495
70000 0.179837193144209
72000 0.185312232890953
74000 0.186105639552855
76000 0.186378734855445
78000 0.186538121724961
80000 0.186839490938697
82000 0.186979369053786
84000 0.186877573243165
86000 0.18689935161085
88000 0.186663637221804
90000 0.186785686252372
92000 0.18663488208886
94000 0.186253435851913
96000 0.185472972959253
98000 0.186210690439972
100000 0.185151097158724
102000 0.185552763504179
104000 0.186251428545349
106000 0.186501025455778
108000 0.186912075243418
110000 0.186859102424828
112000 0.186247298680374
114000 0.186223850721437
116000 0.186666966973431
118000 0.186673305202189
120000 0.186989512355883
122000 0.187028708253431
124000 0.187682189059032
126000 0.18820136225354
128000 0.18842593038627
130000 0.188647019363673
132000 0.188861246086014
134000 0.188874400719865
136000 0.189172348606216
138000 0.189016215762899
140000 0.1894872752637
142000 0.189737923099584
144000 0.189992653151663
146000 0.189654396758549
148000 0.189000206068509
150000 0.188627331192602
152000 0.18876260965574
154000 0.188816627095929
156000 0.188465999998273
158000 0.188502615684943
160000 0.188360768883396
162000 0.188598613078882
164000 0.188915273525272
166000 0.188808680620207
168000 0.188920049329954
170000 0.189081437938637
172000 0.188996378571353
174000 0.188944868984942
176000 0.189119561570625
178000 0.189272005301043
180000 0.189750312328821
182000 0.190067143310092
184000 0.190332694856139
186000 0.190592565622722
188000 0.190587297895772
190000 0.190759258601316
192000 0.19075376309897
194000 0.190868042921356
196000 0.19086471272501
198000 0.190666391402825
200000 0.190606755214596
210000 0.19085260310148
220000 0.190782285447862
230000 0.191146520688947
240000 0.190849491013049
250000 0.190829313304182
260000 0.191445066599323
270000 0.191066065803569
280000 0.190501327110362
290000 0.191049070966625
300000 0.190933186401259
310000 0.190598708796236
320000 0.191044665334209
330000 0.191173213103807
340000 0.191270539259941
350000 0.191525029601317
360000 0.191781506332305
370000 0.191909394366504
380000 0.192448616817681
390000 0.192537756648719
400000 0.192499080849791
410000 0.192220006823939
420000 0.192039484157358

==> figures/curves/kth_s20.txt <==
0 0.151034164062002
2000 0.166818012286021
4000 0.172202518893683
6000 0.174145466998042
8000 0.17482541282475
10000 0.174991350128999
12000 0.173640716493219
14000 0.179375409067234
16000 0.180942094682044
18000 0.178635392112068
20000 0.181700366109457
22000 0.187657715325175
24000 0.185710785088318
26000 0.183349945692245
28000 0.183220072511009
30000 0.18339213809469
32000 0.183109222583346
34000 0.183085138504078
36000 0.182152698571176
38000 0.181440579024266
40000 0.182830639460896
42000 0.18222947278047
44000 0.182214424733309
46000 0.182404179091626
48000 0.182415175343446
50000 0.182347230613147
52000 0.182352707287408
54000 0.182420497255763
56000 0.182334128902055
58000 0.182369973739749
60000 0.182040047773008
62000 0.181375089962218
64000 0.181395405929922
66000 0.181194012489032
68000 0.180677739889085
70000 0.180320349035587
72000 0.185811061866879
74000 0.186567708817022
76000 0.186843415612861
78000 0.187009432155553
80000 0.187330307460641
82000 0.187473183670733
84000 0.187394145167922
86000 0.18741631486953
88000 0.187246769546734
90000 0.187369205637
92000 0.187207313628054
94000 0.186760268563281
96000 0.18595116030988
98000 0.186624614437607
100000 0.185541577157462
102000 0.185685598561775
104000 0.186512997812348
106000 0.186876233558929
108000 0.187250861278116
110000 0.187176774748836
112000 0.186538188656312
114000 0.186495964882224
116000 0.186918212520775
118000 0.186920102989736
120000 0.187230266581351
122000 0.18727383857754
124000 0.187917388576456
126000 0.188436245250229
128000 0.188657433746616
130000 0.188875915756396
132000 0.189087121917091
134000 0.189098675036678
136000 0.189394072735859
138000 0.189254034880503
140000 0.189713736913059
142000 0.189964998344704
144000 0.190220617540952
146000 0.189878583532202
148000 0.189223634167235
150000 0.188839643805943
152000 0.188978791631066
154000 0.189032189362281
156000 0.188680405443532
158000 0.188743823418388
160000 0.188610595126243
162000 0.188826332227304
164000 0.189142439730011
166000 0.189035195804198
168000 0.189144473850891
170000 0.189305679055535
172000 0.189221225453036
174000 0.189168377987162
176000 0.189342769739718
178000 0.189493549139422
180000 0.189970519216204
182000 0.190282241745857
184000 0.190546384040904
186000 0.190805694077233
188000 0.190799015252928
190000 0.190970772122865
192000 0.190963760037799
194000 0.191077168248647
196000 0.191072932438778
198000 0.190874164338907
200000 0.190814229454831
210000 0.191053115443804
220000 0.191004780131002
230000 0.191442676593097
240000 0.191149560739748
250000 0.191129901538352
260000 0.191604760894151
270000 0.191233798288729
280000 0.190679200977979
290000 0.191227669546108
300000 0.191113221605969
310000 0.190733591388668
320000 0.191091342743479
330000 0.191213116751878
340000 0.191307588677558
350000 0.191570202293108
360000 0.191816777067316
370000 0.191942114542733
380000 0.192490804347481
390000 0.192577177577517
400000 0.19253520168544
410000 0.192252783851815
420000 0.192063599444026

==> figures/curves/kth_s8.txt <==
0 0.125344182255814
2000 0.144305880431262
4000 0.150298783449198
6000 0.152512979531584
8000 0.153216878436269
10000 0.153436674020754
12000 0.152173885092195
14000 0.160999329148361
16000 0.163313115091339
18000 0.161275579943775
20000 0.165575206029455
22000 0.181842313472369
24000 0.182495997079487
26000 0.181175187275962
28000 0.181178034670064
30000 0.181515488891239
32000 0.181438092297678
34000 0.181784171859068
36000 0.18090299014362
38000 0.180196543577505
40000 0.181799571025764
42000 0.18129003828173
44000 0.181276648871277
46000 0.181472724410643
48000 0.181489936481125
50000 0.181428962460989
52000 0.181442354339137
54000 0.181527796367771
56000 0.181442992240745
58000 0.181482411352258
60000 0.181171014406914
62000 0.180536915838557
64000 0.180586022299471
66000 0.180401237907558
68000 0.179853079633822
70000 0.179607917348568
72000 0.184457583282381
74000 0.18515084917025
76000 0.185412400671641
78000 0.185570951656867
80000 0.185859538570853
82000 0.185999056254392
84000 0.185886820758841
86000 0.185908966321553
88000 0.18567031280319
90000 0.185795964105277
92000 0.185641649311262
94000 0.18507287858014
96000 0.184268217235976
98000 0.185009925087895
100000 0.183978010467016
102000 0.184818060770904
104000 0.185888210029
106000 0.186341284123339
108000 0.186795405115312
110000 0.186801904756598
112000 0.186200421721795
114000 0.18621385959161
116000 0.18667155452435
118000 0.186686319249544
120000 0.187006162438012
122000 0.187044932512614
124000 0.187701918495254
126000 0.188220982589947
128000 0.18844614077169
130000 0.188668450031482
132000 0.188883459281308
134000 0.188897136748843
136000 0.189196249207834
138000 0.18904847984106
140000 0.189533740425465
142000 0.189799592957923
144000 0.190066845165337
146000 0.189731590874313
148000 0.189078539079382
150000 0.188716323575529
152000 0.188851567067362
154000 0.188907920092644
156000 0.188557073719248
158000 0.188587018983807
160000 0.1884394837665
162000 0.188691595181554
164000 0.189010207172137
166000 0.188904585960973
168000 0.189022454223841
170000 0.18918636292022
172000 0.189104263582358
174000 0.189055531691993
176000 0.189231422916313
178000 0.189388898004877
180000 0.189869547106015
182000 0.190188320859138
184000 0.190454402647909
186000 0.190714979492391
188000 0.190710751628959
190000 0.190883422372187
192000 0.190878482484774
194000 0.190993369253807
196000 0.190990231975363
198000 0.19079208940334
200000 0.19073284013328
210000 0.190991944499736
220000 0.190938217026255
230000 0.191230280445146
240000 0.190941252299358
250000 0.190926302222887
260000 0.19148708141549
270000 0.191122268832835
280000 0.190545926279389
290000 0.191096930278041
300000 0.190986775829552
310000 0.190658492735565
320000 0.191048619177622
330000 0.19118729964275
340000 0.191275481150264
350000 0.191534510344269
360000 0.191741686791733
370000 0.191875637199158
380000 0.192401830793686
390000 0.19249117015466
400000 0.192451996969253
410000 0.19217142112475
420000 0.192001433716032

==> figures/curves/kth_trad.txt <==
0 0.125
2000 0.147100440335304
4000 0.153388332487248
6000 0.156107731146354
8000 0.155731259058218
10000 0.155719751704567
12000 0.154242688436719
14000 0.163525892253439
16000 0.165724973745199
18000 0.163190867893104
20000 0.171076621979521
22000 0.191254577738232
24000 0.188795557294937
26000 0.186548237082786
28000 0.186586381912248
30000 0.187017457635085
32000 0.186865431724972
34000 0.186305299511781
36000 0.185252278926558
38000 0.18446418944684
40000 0.184625288510037
42000 0.183929450121405
44000 0.183841246650981
46000 0.183987262949441
48000 0.183953975010067
50000 0.183868296551134
52000 0.183870121156679
54000 0.1839553294007
56000 0.183860533641972
58000 0.183893962153809
60000 0.18355698492793
62000 0.182787564786425
64000 0.182815866975619
66000 0.182599462439501
68000 0.181990273918728
70000 0.18178317936598
72000 0.186672550064602
74000 0.187089358186415
76000 0.187298609085608
78000 0.187422769466946
80000 0.18781685547687
82000 0.187947734239778
84000 0.187879827709303
86000 0.187901066522974
88000 0.187720009060509
90000 0.18784264588057
92000 0.187672795438523
94000 0.18702679887792
96000 0.186220080792359
98000 0.186874593975942
100000 0.185619554088134
102000 0.185844638360391
104000 0.187243885477668
106000 0.18779434064088
108000 0.188344793864278
110000 0.188254051336005
112000 0.187628441840505
114000 0.187362263242235
116000 0.187754430099043
118000 0.187643592247286
120000 0.18794236031613
122000 0.188018741257762
124000 0.188651900020803
126000 0.189148856947144
128000 0.189370639535945
130000 0.189587270784323
132000 0.189789249672421
134000 0.189796093326804
136000 0.190090249585579
138000 0.190092635563691
140000 0.190505886123053
142000 0.190701714858048
144000 0.190960310803338
146000 0.190608949120249
148000 0.189945471895345
150000 0.189546105058412
152000 0.189643890255755
154000 0.189691520171282
156000 0.189333544665008
158000 0.189407601882166
160000 0.189247883880094
162000 0.189449766196968
164000 0.189762867624083
166000 0.189653243538504
168000 0.189750676178425
170000 0.18990754283638
172000 0.18980880156949
174000 0.189746723548359
176000 0.189918264855009
178000 0.190062489488881
180000 0.190536111570821
182000 0.190849748545714
184000 0.191112683041107
186000 0.191370631983994
188000 0.191361304993846
190000 0.191532004095236
192000 0.191523463607266
194000 0.191634070435148
196000 0.191626169176456
198000 0.19142338601613
200000 0.191359299220193
210000 0.191579874031842
220000 0.191747465351939
230000 0.192292906625919
240000 0.192017844787323
250000 0.191988643216911
260000 0.192647939652804
270000 0.192186994672368
280000 0.191658427876378
290000 0.192207452408987
300000 0.192077250728779
310000 0.191748580286227
320000 0.192033763564106
330000 0.192122608355636
340000 0.192110865099219
350000 0.19238768778295
360000 0.192648746189877
370000 0.192749189169862
380000 0.193295028744294
390000 0.193364578475351
400000 0.193306363580342
410000 0.192976798542392
420000 0.192809589399666

==> figures/curves/kth_uni.txt <==
0 0.125
2000 0.143485339503984
4000 0.149633834163447
6000 0.152091672108177
8000 0.152879419899323
10000 0.153109789357408
12000 0.151838996921249
14000 0.159968575109626
16000 0.162418015078545
18000 0.160379307555529
20000 0.165058680976938
22000 0.181166326847694
24000 0.181474722786477
26000 0.180036227734366
28000 0.18006258263074
30000 0.180365144186346
32000 0.180269785203261
34000 0.180652364647971
36000 0.179773958219094
38000 0.179019759938338
40000 0.180698497914389
42000 0.180169656026404
44000 0.180164097263429
46000 0.18036747583626
48000 0.180380059925594
50000 0.180320461672801
52000 0.18032487330724
54000 0.180405617429389
56000 0.180320870583744
58000 0.180359206899059
60000 0.180032994203981
62000 0.179385910254746
64000 0.179440236622185
66000 0.179254866056998
68000 0.178730670554581
70000 0.178468450480741
72000 0.183362337410377
74000 0.184153754762207
76000 0.184434568887302
78000 0.184602909374889
80000 0.184946567203443
82000 0.185097788071059
84000 0.185021249590018
86000 0.185045683319484
88000 0.184894710832824
90000 0.185025035233867
92000 0.184858169801417
94000 0.184573708414023
96000 0.183818947590039
98000 0.184620251889667
100000 0.183595183113508
102000 0.184000928692379
104000 0.185069293902224
106000 0.18552532660298
108000 0.185945069931881
110000 0.185897860665708
112000 0.185298847024713
114000 0.185292425372467
116000 0.185745027712824
118000 0.185757463601724
120000 0.186076684470817
122000 0.186118297987799
124000 0.186777088576273
126000 0.187299243293858
128000 0.187527248142722
130000 0.187749354564487
132000 0.187964795785701
134000 0.187978667013435
136000 0.188277515880393
138000 0.188163119906615
140000 0.188651300024438
142000 0.188925466236672
144000 0.189195984883275
146000 0.188859999349807
148000 0.188206274997326
150000 0.187841882830354
152000 0.187983969529289
154000 0.188038787421055
156000 0.187689286199099
158000 0.187748180847755
160000 0.187617520656872
162000 0.187868889397756
164000 0.188186811042897
166000 0.188081009602465
168000 0.188202847538344
170000 0.18836595956098
172000 0.18828787835367
174000 0.18823866511773
176000 0.188414292572615
178000 0.188568263175945
180000 0.189047451212896
182000 0.189364923294503
184000 0.189630852429343
186000 0.189891033897423
188000 0.189887346902799
190000 0.190059740717597
192000 0.190054761598468
194000 0.190169307913428
196000 0.190166257845468
198000 0.189968470353035
200000 0.189909860787915
210000 0.190169930053659
220000 0.190231667564854
230000 0.190685506901181
240000 0.190419418482762
250000 0.190403651038691
260000 0.191026739366026
270000 0.190644171307246
280000 0.190146809182912
290000 0.19069632279484
300000 0.190589510237786
310000 0.190293738567155
320000 0.19073530184357
330000 0.190892590827041
340000 0.191007685576906
350000 0.191302918670673
360000 0.19156672131581
370000 0.19169733141272
380000 0.192259894992461
390000 0.192352037045934
400000 0.192320108176406
410000 0.192037964941657
420000 0.191890620291298
